Scheduling Flows on a Switch to Optimize Response Times

We study the scheduling of flows on a switch with the goal of optimizing metrics related to the response time of the flows. The input to the problem is a sequence of flow requests on a switch, where the switch is represented by a bipartite graph with a capacity on each vertex (or port), and a flow request is an edge with associated demand. In each round, a subset of edges can be scheduled subject to the constraint that the total demand of the scheduled edges incident on any vertex is at most the capacity of the vertex. Previous work has essentially settled the complexity of metrics based on {\em completion time}. The objective of average or maximum {\em response time}, however, is much more challenging. We present approximation algorithms for flow scheduling over a switch to optimize response time based metrics. For the average response time metric, whose NP-hardness follows directly from past work, we present an offline $O(1 + O(\log(n))/c)$ approximation algorithm for unit flows, assuming that the port capacities of the switch can be increased by a factor of $1 + c$, for any given positive integer $c$. For the maximum response time metric, we first establish that it is NP-hard to achieve an approximation factor of better than 4/3 without augmenting capacity. We then present an offline algorithm that achieves {\em optimal maximum response time}, assuming the capacity of each port is increased by at most $2 d_{max} - 1$, where $d_{max}$ is the maximum demand of any flow. Both algorithms are based on linear programming relaxations. We also study the online version of flow scheduling using the lens of competitive analysis, and present preliminary results along with experiments that evaluate the performance of fast online heuristics.

==> Rebuttal/response.txt <==
We would like to thank the reviewers and the program committee members for the detailed and thoughtful review of our submission.  We plan to address all of the comments in our subsequent revision of the paper. Below, we list some responses to specific comments in the reviews.

REVIEWER 1:

COMMENT: "Although great, as a more applied person who works in the area, I'd have preferred constant approximation factors because the total number of flows in a datacenter (n) can be quite large at any point in time." 

RESPONSE: We hope that future research will lead to improved bounds, especially for the maximum response time metric.  In our revision, we will also highlight the practical usefulness of the 4/3-hardness result. 

COMMENT: "I thought that Section 5 could be improved significantly by considering more workloads, different load factors, etc."

RESPONSE: We agree that there is much work to be done beyond the results presented in Section 5, and we are continuing work in this area.

REVIEWER 2:

COMMENT: "for future comparisons it would be nice to publicly release your simulator along with your algorithm implementations
- for your simulations, I think it could be nice to use a real data set as well. However, that might as well happen in e.g. a journal extension 

RESPONSE: The suggestions regarding our simulations are well taken.  We also plan to run simulations on a Facebook MapReduce/Hive trace in our extended version.

COMMENT: Pointers to references for reconfigurable networks.

RESPONSE: Thank you very much for these pointers.  Though set in a different context, the work in these papers is certainly relevant to our work in Section 5.  Re Lemma 5.2, while the example from the reference [1] provided in the review does not directly yield our lower bound, the idea is similar, and we will cite [1] in this context.  We will also cite [3,4] from the review in the related work section, and explore connections in future work.

REVIEWER 3:

COMMENT: "Typos and minor fixes"

RESPONSE: We will fix all of these in our revised paper.




